APACE: Agile and Perception-Aware Trajectory Generation for Quadrotor Flights

Various perception-aware planning approaches have attempted to enhance the state estimation accuracy during maneuvers, while the feature matchability among frames, a crucial factor influencing estimation accuracy, has often been overlooked. In this paper, we present APACE, an Agile and Perception-Aware trajeCtory gEneration framework for quadrotors aggressive flight, that takes into account feature matchability during trajectory planning. We seek to generate a perception-aware trajectory that reduces the error of visual-based estimator while satisfying the constraints on smoothness, safety, agility and the quadrotor dynamics. The perception objective is achieved by maximizing the number of covisible features while ensuring small enough parallax angles. Additionally, we propose a differentiable and accurate visibility model that allows decomposition of the trajectory planning problem for efficient optimization resolution. Through validations conducted in both a photorealistic simulator and real-world experiments, we demonstrate that the trajectories generated by our method significantly improve state estimation accuracy, with root mean square error (RMSE) reduced by up to an order of magnitude. The source code will be released to benefit the community.

==> error_plot_bmk.csv <==
x,y
0.103201,0
0.219151,0.00665203
0.333974,0.00513579
0.450512,0.00119913
0.581053,0.00346896
0.694915,0.00529295
0.817133,0.0319471
0.934381,0.0186961
1.04224,0.0334722
1.16551,0.0500654
1.27996,0.0529496
1.39092,0.0573608
1.50171,0.0512343
1.6184,0.0730122
1.72375,0.0687856
1.84741,0.0712187
1.97233,0.0963008
2.07769,0.0986056
2.20447,0.0869124
2.31464,0.127522
2.43656,0.112288
2.55785,0.132017
2.66295,0.0953023
2.79817,0.125707
2.91371,0.263275
3.02986,0.248029
3.14042,0.12711
3.24688,1.09637
3.3622,1.19681
3.47877,1.73273
3.61052,2.31833
3.72933,3.21417
3.84631,3.69311
3.95922,5.48343
4.06608,6.79009
4.17872,6.92473
4.29028,6.63021
4.40629,6.85162
4.53197,7.02931
4.6463,7.18033
4.76327,7.32381
4.87757,7.45164
4.9922,7.56539
5.11077,7.70559
5.22506,7.85716
5.34042,8.04536
5.45591,7.9202
5.57,8.5754
5.67705,8.88185
5.79778,9.27807
5.90853,9.69817
6.0183,10.159
6.14127,10.6823
6.25982,11.2414
6.36668,11.8287
6.47941,12.366
6.60203,12.9438
6.71169,13.5692
6.82836,14.1982
6.93766,14.7946
7.05602,15.3994
7.16491,16.0142
7.27852,16.534
7.39078,17.0989
7.51314,17.6481
7.63443,18.1477
7.74856,18.6186
7.86618,19.0202
7.97551,19.363
8.09925,19.6591
8.20476,19.9013
8.32746,20.0967
8.43977,20.2348
8.55591,20.3422
8.66925,20.4083
8.79056,20.44
8.9139,20.4528
9.02683,20.451


==> error_plot_ours.csv <==
x,y
0.00203323,0
0.105349,0.0188697
0.217914,0.0175643
0.326718,0.0574468
0.455084,0.0681847
0.569475,0.0774252
0.683839,0.0794003
0.800913,0.0660682
0.920929,0.0957943
1.0326,0.0928516
1.14739,0.112976
1.26278,0.136395
1.37512,0.1766
1.48049,0.159922
1.61475,0.15779
1.72888,0.179435
1.84282,0.143446
1.9616,0.189861
2.08025,0.165863
2.21708,0.146347
2.32154,0.145651
2.44193,0.146558
2.5623,0.164829
2.68378,0.136291
2.79604,0.137313
2.91889,0.131423
3.03182,0.141305
3.15717,0.131754
3.2701,0.134489
3.38646,0.125468
3.50171,0.141779
3.61501,0.144767
3.72591,0.135552
3.83732,0.161279
3.95411,0.153917
4.07167,0.190488
4.18418,0.170206
4.29042,0.179696
4.41195,0.198341
4.52349,0.174465
4.65334,0.197804
4.77252,0.183791
4.88168,0.190188
5.00352,0.162389
5.12535,0.160792
5.24019,0.151774
5.3651,0.136837
5.47259,0.133239
5.58193,0.115817
5.69583,0.115992
5.81017,0.100319
5.92041,0.109801
6.02507,0.0867419
6.14581,0.0842293
6.25854,0.0725971
6.37102,0.0746409
6.4885,0.0681154
6.60277,0.0690784
6.71892,0.0706391
6.82818,0.0663634
6.94383,0.0607314


==> error_plot_pag.csv <==
x,y
0.00220394,0
0.180714,0.350436
0.298064,0.300416
0.40296,0.239778
0.508091,0.204234
0.617335,0.211245
0.731132,0.252205
0.849102,0.224425
0.955874,0.235348
1.08135,0.30489
1.18787,0.268598
1.29294,0.295519
1.39519,0.21485
1.50948,0.289911
1.62129,0.251136
1.73024,0.256057
1.84731,0.253841
1.95303,0.239453
2.06435,0.251208
2.17939,0.233285
2.28592,0.249304
2.38985,0.223626
2.49815,0.235499
2.61091,0.196295
2.72077,0.205749
2.8295,0.164367
2.93565,0.152395
3.04188,1.46628
3.15555,3.092
3.26941,9.55342
3.39036,10.296
3.49439,100
3.60891,100
3.71509,100
3.82486,100
3.93473,100
4.04421,1100
4.14904,100
4.2603,100
4.37387,100
4.47966,100
4.5899,100
4.70602,100
4.81612,100
4.92095,100
5.02989,100
5.1442,100
5.25531,100
5.3619,100
5.47247,100
5.58018,100
5.68779,100
5.80175,100
5.91151,100
6.02047,100
6.12899,100
6.24391,100
6.35754,100
6.46463,100
6.58454,100
6.69459,100
6.80249,100


==> feature_cnt_plot_bmk_min5.csv <==
x,y
0.0403714,72
0.0943329,71
0.148594,71
0.208883,73
0.260898,71
0.321292,69
0.381395,68
0.439313,68
0.507647,71
0.568956,71
0.627087,71
0.677325,70
0.737161,66
0.799546,65
0.857976,64
0.913605,63
0.973915,64
1.02843,64
1.08448,64
1.14526,65
1.20472,68
1.2599,66
1.31984,68
1.37596,72
1.43177,72
1.48629,72
1.54284,71
1.6032,74
1.65362,74
1.7079,74
1.77189,73
1.83018,75
1.89294,81
1.95651,86
2.00929,88
2.0639,90
2.12927,92
2.18834,90
2.24552,96
2.29635,92
2.36407,90
2.41698,82
2.47681,72
2.53646,59
2.59043,45
2.64637,45
2.71793,23
2.78047,11
2.84349,17
2.90016,21
2.9577,26
3.01175,36
3.06877,36
3.12633,38
3.17927,48
3.23523,51
3.29323,53
3.35416,52
3.41419,59
3.47114,51
3.54393,52
3.60231,53
3.66631,45
3.72243,33
3.78326,25
3.83979,31
3.89982,34
3.95291,36
4.00518,44
4.05996,53
4.11563,59
4.1714,68
4.22985,78
4.28509,84
4.3449,88
4.39907,91
4.45889,97
4.52309,92
4.58049,82
4.63559,78
4.69531,70
4.75326,70
4.80759,73
4.86226,74
4.91822,76
4.97783,73
5.03858,72
5.09421,68
5.15172,66
5.20773,65
5.26695,64
5.32381,56
5.37876,59
5.44018,48
5.50002,42
5.55726,42
5.61024,46
5.66494,47
5.72603,56
5.7833,57
5.84286,57
5.89526,57
5.95303,51
6.00826,55
6.07118,55
6.12745,60
6.18781,64
6.24685,65
6.30164,68
6.35198,71
6.41073,67
6.46647,67
6.52271,68
6.58534,63
6.64419,59
6.69849,56
6.75686,52
6.81306,52
6.86943,51
6.92345,47
6.98077,49
7.03882,43
7.09497,43
7.1527,40
7.21089,36
7.26599,31
7.32468,34
7.37754,33
7.44306,35
7.49745,33
7.56452,35
7.62239,35
7.68272,37
7.73487,35
7.79316,35
7.85348,40
7.90988,42
7.96595,42
8.02671,40
8.08499,44
8.13907,46
8.1951,50
8.2513,55
8.31367,61
8.37412,64
8.42891,62
8.48716,61
8.54381,62
8.59824,60
8.65461,62
8.71542,56
8.77409,58
8.83268,57
8.89919,60
8.94939,61
9.00867,64


==> feature_cnt_plot_ours_min5.csv <==
x,y
0.0300283,76
0.0810797,76
0.139596,71
0.19155,64
0.243958,62
0.303243,62
0.359314,59
0.4196,59
0.475489,57
0.527536,59
0.581573,59
0.640339,55
0.69253,62
0.750747,64
0.807554,67
0.868138,72
0.929199,69
0.986509,66
1.04076,67
1.09916,63
1.15308,64
1.21516,64
1.27207,64
1.32821,64
1.38681,70
1.44502,75
1.49711,77
1.55102,77
1.60924,76
1.66447,74
1.724,71
1.77825,72
1.83605,72
1.89122,75
1.9501,74
2.01308,69
2.07029,70
2.12845,75
2.18817,81
2.23913,81
2.29432,83
2.35079,96
2.40983,107
2.46671,110
2.52449,109
2.57807,110
2.63331,105
2.69486,105
2.74981,99
2.80443,94
2.86046,79
2.91948,78
2.97472,74
3.03182,74
3.09178,70
3.14765,69
3.21124,75
3.2683,84
3.3251,83
3.38031,82
3.43741,84
3.49214,85
3.54987,89
3.60115,90
3.65987,88
3.71909,88
3.77654,91
3.83496,93
3.89215,90
3.94502,88
4.0095,90
4.06846,84
4.12349,90
4.18326,89
4.2395,88
4.29275,74
4.34976,65
4.40696,56
4.46791,54
4.52265,54
4.58415,50
4.64341,43
4.69624,37
4.75486,43
4.81508,44
4.86964,52
4.92466,53
4.98639,55
5.04091,57
5.09543,54
5.14963,51
5.2084,50
5.26469,51
5.31912,53
5.37765,50
5.43489,51
5.50183,51
5.56032,53
5.61626,51
5.67659,53
5.73386,55
5.79027,55
5.84372,54
5.90324,55
5.95705,56
6.01692,56
6.07093,57
6.12473,56
6.18143,54
6.23948,54
6.29114,54
6.34924,56
6.41591,56
6.47066,57
6.52482,61
6.57794,62


==> feature_cnt_plot_pag_min5.csv <==
x,y
0.00711751,74
0.0612383,74
0.112876,69
0.169181,67
0.222747,66
0.282085,61
0.335845,62
0.388846,62
0.439606,64
0.494481,61
0.548069,62
0.604393,60
0.665956,58
0.716952,58
0.774279,58
0.83575,58
0.888506,57
0.944217,57
1.00831,56
1.06815,58
1.11826,55
1.17652,54
1.22769,52
1.28061,51
1.33198,53
1.3823,58
1.43873,57
1.49699,54
1.55557,56
1.60965,58
1.66366,59
1.71782,56
1.7764,57
1.83301,46
1.88775,49
1.94109,44
1.9974,45
2.05202,39
2.11099,30
2.16556,27
2.22052,24
2.27425,24
2.32844,25
2.37969,21
2.43841,16
2.48747,18
2.54878,18
2.60395,15
2.65911,17
2.71185,13
2.76677,10
2.82188,11
2.87476,7
2.92966,8
2.98344,8
3.03612,5
3.09228,5
3.15079,7
3.20702,16
3.26478,15
3.3291,16
3.38518,17
3.43809,17
3.48973,16
3.54734,16
3.60487,16
3.65851,14
3.70988,14
3.76559,16
3.81936,16
3.87152,14
3.93141,12
3.98237,11
4.04049,9
4.09287,2
4.14596,1
4.20169,1
4.25597,1
4.312,0
4.37019,3
4.42434,12
4.47484,12
4.53211,11
4.58475,11
4.63721,13
4.70154,13
4.75535,11
4.81111,10
4.86554,10
4.9153,14
4.9711,14
5.02401,13
5.08175,13
5.13788,13
5.1924,17
5.25044,17
5.30318,19
5.3561,16
5.40903,18
5.46728,19
5.5198,19
5.57495,19
5.62862,19
5.68196,20
5.7361,20
5.79692,21
5.84485,23
5.90585,22
5.95672,20
6.01613,19
6.07562,20
6.1247,18
6.18481,21
6.23844,21
6.29344,23
6.35077,22
6.40333,18
6.4595,21
6.52215,22
6.57767,23
6.63661,22
6.68859,17
6.74412,16
6.79619,15


==> real_error_plot_line.csv <==
x,y
0.79728,0
0.920358,0.167445
1.0567,0.169727
1.1871,0.160282
1.31775,0.161813
1.45218,0.160597
1.58593,0.161072
1.70916,0.151781
1.852,0.142422
1.98557,0.142303
2.12536,0.138673
2.25591,0.132549
2.38463,0.137772
2.51902,0.135466
2.6509,0.136031
2.79098,0.133674
2.91116,0.127409
3.05567,0.126549
3.1877,0.127069
3.32025,0.108192
3.45138,0.110885
3.58407,0.0997853
3.7176,0.103399
3.85765,0.110688
3.99027,0.1316
4.10958,0.185921
4.26016,0.263219
4.38987,0.373778
4.52882,0.5267
4.64666,0.978636
4.79339,1.14422
4.92088,1.52393
5.05421,1.93554
5.18625,2.36003
5.30839,1.662
5.45389,1.84715
5.58792,2.86893
5.7222,3.13528
5.84199,3.53292
5.98539,3.89953
6.12091,3.91084
6.25778,3.90704
6.38955,3.93005
6.51278,3.98463
6.65581,4.04277
6.79148,4.05352
6.9348,4.08331


==> real_error_plot_ours.csv <==
x,y
0.865551,0
0.98727,0.00320139
1.12299,0.00563937
1.26344,0.00762516
1.39329,0.00815045
1.52904,0.00832948
1.66045,0.00935666
1.78114,0.0105522
1.92505,0.0119066
2.06461,0.0114508
2.19241,0.013263
2.31382,0.0135221
2.46115,0.0152458
2.5839,0.016183
2.72505,0.0166314
2.86805,0.0157822
2.99138,0.0222214
3.13713,0.0354043
3.26102,0.0430182
3.3905,0.0487236
3.51947,0.0392786
3.65971,0.0366595
3.78534,0.0259622
3.93117,0.0175798
4.07178,0.0355452
4.20269,0.0211633
4.34705,0.0103248
4.46375,0.0437057
4.60291,0.0632322
4.71788,0.0348158
4.86701,0.106879
4.99718,0.19534
5.13694,0.252296
5.26502,0.279225
5.38729,0.278791
5.53785,0.310503
5.66965,0.341641
5.80824,0.246462
5.92083,0.236299
6.064,0.173919
6.201,0.0849867
6.3391,0.162198
6.46052,0.235806
6.60627,0.313115
6.73086,0.394151
6.86793,0.421159
7.01787,0.424415
7.12183,0.4087
7.26842,0.401785
7.40894,0.410511
7.54319,0.42405
7.66687,0.418599
7.79632,0.415547
7.93804,0.406456
8.07058,0.417103
8.2068,0.42425
8.32574,0.429429
8.46697,0.4312
8.60549,0.430918
8.73484,0.432252
8.85397,0.432604
9.00088,0.430752
9.1418,0.429543
9.28571,0.42936
9.40474,0.429332
9.53215,0.429908
9.66727,0.430713
9.805,0.430681
9.93749,0.430442
10.0836,0.430655
10.2024,0.430857


==> real_feature_cnt_plot_line.csv <==
x,y
0.205568,0
0.238358,0
0.272165,0
0.306256,4
0.338151,3
0.37228,4
0.406459,4
0.438824,4
0.472741,5
0.506545,5
0.538301,5
0.572547,5
0.606422,5
0.638889,4
0.673221,4
0.705414,4
0.751621,4
0.783677,4
0.825453,4
0.845538,5
0.884496,5
0.920019,5
0.954861,4
0.981308,4
1.01763,4
1.05618,4
1.07948,5
1.12179,5
1.15387,5
1.17311,5
1.20572,5
1.23983,5
1.2859,5
1.31651,5
1.35383,5
1.38054,5
1.41623,5
1.44995,5
1.48091,5
1.51459,5
1.55115,5
1.58472,5
1.61888,5
1.64965,5
1.68348,5
1.71134,5
1.75175,5
1.77351,5
1.80709,5
1.83884,5
1.88703,5
1.91617,6
1.94955,6
1.98739,6
2.01565,6
2.05157,6
2.082,6
2.11427,6
2.15028,6
2.18389,6
2.21581,6
2.2521,6
2.27988,6
2.30698,5
2.35295,5
2.3726,5
2.40618,5
2.44055,4
2.48238,4
2.51477,4
2.55238,4
2.58605,4
2.61621,4
2.64985,5
2.68318,5
2.72011,5
2.74958,5
2.77343,5
2.8159,5
2.85239,5
2.88767,5
2.91564,5
2.95063,5
2.97411,5
3.00946,5
3.04188,5
3.08895,5
3.11748,5
3.15391,4
3.19018,4
3.20763,4
3.25307,3
3.28479,3
3.31752,3
3.35083,3
3.38546,4
3.41905,4
3.44896,4
3.48354,4
3.51964,4
3.54967,4
3.57555,4
3.60724,4
3.64448,4
3.68221,5
3.71983,5
3.74875,6
3.79482,5
3.81567,6
3.85147,6
3.88517,5
3.91871,5
3.95478,7
3.98556,7
4.01774,9
4.05073,9
4.08731,9
4.11778,9
4.15372,9
4.17602,9
4.2081,9
4.24223,9
4.28891,10
4.32202,10
4.35629,10
4.38132,11
4.42214,11
4.44886,10
4.48514,10
4.52005,9
4.55161,9
4.58184,9
4.62489,9
4.65019,8
4.68912,5
4.71661,4
4.74296,4
4.77437,2
4.80741,1
4.84482,1
4.88961,0
4.91687,0
4.95676,0
4.98776,0
5.018,0
5.05378,0
5.0874,0
5.12103,0
5.15198,0
5.18933,0
5.21809,0
5.25505,0
5.28562,0
5.31901,1
5.34336,1
5.37698,2
5.40827,1
5.44688,2
5.48833,4
5.52404,4
5.55127,5
5.58666,6
5.61868,5
5.65501,4
5.68618,3
5.72087,2
5.75065,1
5.78518,1
5.82059,0
5.85171,0
5.88562,0
5.91825,0
5.94182,0
5.97697,0
6.00839,0
6.05547,0
6.08407,0
6.11884,0
6.15505,0
6.18848,0
6.21943,1
6.24736,2
6.28535,4
6.31801,3
6.35633,4
6.38741,5
6.42123,5
6.45413,5
6.48778,5
6.52013,6
6.5447,6
6.57603,5
6.61193,5
6.65877,9
6.68734,10
6.72022,11
6.75324,11
6.79425,11
6.81633,12
6.85999,13
6.88788,13
6.92869,13
6.94886,14
6.99503,14
7.02777,14
7.05824,14
7.09037,14
7.12263,13


==> real_feature_cnt_plot_ours.csv <==
x,y
0.179761,0
0.213291,0
0.245432,0
0.27954,4
0.311293,8
0.345063,8
0.378896,7
0.412933,7
0.444706,7
0.478471,7
0.512281,7
0.546106,8
0.579999,8
0.614637,8
0.653553,8
0.696134,9
0.720506,9
0.751263,9
0.785725,9
0.825569,9
0.86063,9
0.891874,9
0.916456,9
0.956629,9
0.985657,9
1.02476,9
1.0554,9
1.09097,9
1.11374,9
1.14529,9
1.17897,9
1.21871,9
1.26012,9
1.28621,9
1.33414,9
1.35359,9
1.39035,9
1.43034,9
1.45697,9
1.48703,9
1.51862,9
1.55397,9
1.5901,9
1.62422,9
1.65538,9
1.69044,9
1.71755,9
1.74529,9
1.7787,9
1.82167,9
1.85844,9
1.88648,9
1.92234,9
1.96088,9
1.98052,9
2.02251,9
2.06282,9
2.09317,9
2.12332,9
2.15211,9
2.19053,9
2.21992,9
2.24946,9
2.29073,9
2.31314,9
2.34681,9
2.38142,9
2.42656,9
2.45846,9
2.48652,9
2.5275,9
2.55788,9
2.58235,9
2.62562,9
2.66018,9
2.6904,9
2.72304,9
2.75919,9
2.79006,9
2.82432,9
2.86365,9
2.88756,9
2.91384,9
2.94764,10
2.98634,10
3.02416,10
3.05839,10
3.09756,10
3.13308,11
3.15767,11
3.18765,11
3.2273,9
3.25686,9
3.29072,9
3.32438,9
3.36113,9
3.38838,9
3.42551,10
3.4596,11
3.48163,11
3.51566,11
3.5473,10
3.58894,10
3.6295,10
3.65533,10
3.69628,11
3.72013,12
3.75858,12
3.78197,15
3.82889,15
3.86424,16
3.89001,16
3.92577,17
3.95559,14
3.99455,15
4.01928,13
4.06546,14
4.08126,13
4.11454,12
4.14907,11
4.19261,11
4.22457,11
4.25971,10
4.29136,9
4.32532,8
4.36471,5
4.38209,5
4.43009,6
4.45908,6
4.49267,7
4.52591,7
4.55909,7
4.5922,7
4.621,8
4.66373,7
4.68088,6
4.71442,6
4.74821,6
4.79258,6
4.82649,6
4.86367,7
4.89077,7
4.93144,8
4.96013,9
4.99341,10
5.03068,10
5.05545,9
5.08996,9
5.13129,10
5.15652,10
5.19285,11
5.22635,11
5.26039,11
5.28567,11
5.31602,10
5.3494,10
5.384,11
5.43447,11
5.46228,11
5.49139,11
5.53299,12
5.55503,13
5.59665,12
5.62403,12
5.66155,12
5.69323,12
5.72323,14
5.75482,14
5.7986,12
5.82514,14
5.85587,14
5.88258,12
5.91631,11
5.95038,11
5.98677,12
6.02811,12
6.06022,13
6.08792,16
6.13087,16
6.15613,19
6.19254,20
6.23018,19
6.2584,18
6.29162,18
6.33157,18
6.35195,19
6.39769,20
6.42773,20
6.45432,21
6.4841,24
6.51806,24
6.55211,26
6.59779,26
6.62613,26
6.65472,23
6.697,23
6.72147,22
6.76549,21
6.78891,24
6.82652,25
6.86074,26
6.89239,26
6.92941,26
6.9525,27
7.00478,28
7.02327,28
7.06021,28
7.08392,28
7.11745,28
7.15537,28
7.1918,29
7.22851,32
7.26263,30
7.29733,30
7.32287,30
7.36285,29
7.39969,30
7.42604,32
7.46561,31
7.49099,32
7.53343,31
7.55805,33
7.59462,34
7.62503,34
7.66037,34
7.68474,34
7.71833,33
7.76561,32
7.78665,32
7.83068,33
7.86644,33
7.89205,35
7.93134,33
7.95468,33
7.99509,35
8.02134,33
8.06566,33
8.09373,34
8.13009,35
8.159,37
8.19881,36
8.22604,31
8.25212,31
8.28551,28
8.31758,23
8.34979,20
8.38649,20
8.43363,20
8.45899,20
8.49992,22
8.52607,24
8.55601,26
8.59783,26
8.62457,27
8.65982,27
8.69854,28
8.72709,28
8.75738,28
8.79648,29
8.8219,29
8.85006,29
8.88607,29
8.93019,29
8.9674,29
8.99286,29
9.02943,29
9.06129,29
9.09565,29
9.12997,31
9.16301,33
9.19743,33
9.22565,35
9.27215,35
9.29289,35
9.32576,36
9.35936,36
9.39784,36
9.41892,36
9.45288,36
9.48755,36
9.52656,36
9.55603,36
9.59762,37
9.62964,36
9.6607,34
9.69896,33
9.72733,32
9.76121,31
9.79745,30
9.83552,30
9.85561,32
9.89919,33
9.92914,34
9.96284,34
9.99769,34
10.0209,34
10.0667,35
10.0925,35
10.1336,35
10.1648,36
10.1963,36
10.2282,35
10.2713,34

